Memory Inception: Latent-Space KV Cache Manipulation for Steering LLMs

Steering large language models (LLMs) is usually done by either instruction prompting or activation steering. Prompting often gives strong control, but caches guidance tokens at every layer and can clutter long interactions; activation steering is compact but typically weaker and does not support large structured reminders. We introduce memory inception (MI), a training-free method that steers in latent attention space by inserting text-derived key-value (KV) banks only at selected layers. Rather than materializing reminder content throughout the prompt cache, MI treats steering as selective KV allocation, injecting latent slots only where the model routes to them. On matched personality-steering tasks, MI gives the best overall control--drift trade-off, remaining competitive with prompting while consistently outperforming CAA. On updateable guidance, MI supports mid-conversation behavior shifts without rewriting the visible transcript, achieving the highest post-shift alignment on Qwen3. On structured reasoning, MI outperforms visible prompting on HARDMath and PHYSICS (10/12 subject$\times$mode cells), serving as proxies for structured reasoning in verifiable domains, while cutting content-matched KV storage by up to 118$\times$. These results position MI as a powerful steering method when guidance is persistent, structured, or expensive to keep in the visible transcript.

==> appendix/bank_examples.json <==
{
  "provenance": "Verbatim examples from inspected implementation files. These examples have not been matched to the bank artifacts used for the reported benchmark rows. The HARDMath entry is a single canonical card span, not the complete bank.",
  "examples": [
    {
      "id": "bigfive/openness/base",
      "kind": "base_descriptor",
      "text": "You are an open, imaginative assistant. Explore unusual but relevant angles, welcome new ideas, and sound intellectually curious without becoming random or impractical.",
      "source_file": "bigfive_prelim_benchmarks.py",
      "source_symbol": "BIG_FIVE_TRAITS[\"openness\"].memory_descriptor",
      "source_sha256": "2fd5089073d0d59fcee295b1aa5626856530afa0dd9f3c8bc3721aea0018fa4e",
      "text_sha256": "adbf528f3e84aa8608f23f924040395e65a5c1a46e38a3f4a2cdc815ce860ff4"
    },
    {
      "id": "dialogue/warm/base",
      "kind": "base_descriptor",
      "text": "You are a warm, caring assistant. Sound friendly, supportive, emotionally attentive, and gently encouraging without becoming overly sentimental.",
      "source_file": "traits.py",
      "source_symbol": "DEFAULT_TRAITS[\"warm\"].memory_descriptor",
      "source_sha256": "768f1f06d508fe0add145b2aa5ab676aef9a22f5dc0af718fc73477e4e18311c",
      "text_sha256": "f3afc95d9edff977a8b2b0abc6305ded08b1af990b2b2d3d14ca8cca104b13d3"
    },
    {
      "id": "hardmath/subject_ode_heuristic/ode_integrate",
      "kind": "card_span",
      "text": "Trigger: an ordinary differential equation gives a derivative of y\nCore move: integrate with constants determined by all boundary or initial conditions\nAnchor: integrate in the correct variable and apply each condition after the general antiderivative is available\nCheck: the final y should satisfy the differential equation and every condition",
      "source_file": "math_memory_banks.py",
      "source_symbol": "SUBJECT_BANKS[\"ode\"].cards[0]",
      "source_sha256": "310e4f3a6f619fb78ec7dcab8a374cd8d0cf12202025217c8b1eee099b1d6392",
      "text_sha256": "47851a0a9d3d846ff1c5b96f54fe89c8fe43e4001087811a88d861a5fc5d51ef"
    }
  ]
}

